Full-Duplex Interaction with Speech, Expressions and Gestures

Human face-to-face conversation requires coordinating speech, gestures and expressions across both speaking and listening. We present ELLSA 2, an end-to-end full-duplex dialogue model that jointly optimizes speech interaction and streaming gesture-expression generation. An autoregressive, chunk-wise synthesizer combines pretrained acoustic features with distinct listening and speaking hidden states from the dialogue backbone and speech synthesizer, enabling continuous non-verbal generation even when the model is verbally silent. To translate dialogue understanding into vivid semantic gestures, we introduce contextual semantic calls and template guidance, separating whether to invoke an available semantic gesture from how to realize it. We also establish a curated data and evaluation pipeline for dialog-aware co-speech gesture generation and investigate reference-based multimodal large language models (MLLMs) as automatic judges. Experiments show that ELLSA 2 remains highly competitive with open-source full-duplex speech interaction models and outperforms cascaded baselines across dialog-aware gesture and expression metrics. Semantic template guidance further significantly improves semantic gesture quality. Strong system-level correlations with human judgments support these reference-based scores as useful preliminary metrics for full-duplex and semantic gesture assessment. Together, these results advance dialogue modeling from spoken responses toward coordinated multimodal interaction.

==> protocols/duplex_judge.txt <==
Two synchronized 20-second videos are provided. VIDEO 1 is the human-verified GROUND-TRUTH reference. VIDEO 2 is the CANDIDATE to score. Score VIDEO 2 only. Use VIDEO 1 to locate the intended interaction event, but accept a visibly supported functional fragment or alternative response; exact pose, side, amplitude, and full trajectory need not match.

ANTI-HALLUCINATION RULE: transcript, VAD, category, audio, and VIDEO 1 identify what and when to inspect, but they do not prove that VIDEO 2 performs a motion. Independently verify the candidate's visible change. Do not copy the reference description into the candidate description.

Mandatory observation:
1. Locate VIDEO 1's clearest full-duplex event and state its time, body parts, starting pose, visible change, and ending pose.
2. Inspect VIDEO 2 at the same time, including before and after, and state its actual starting pose, visible change, and ending pose.
3. Compare the visible evidence and judge whether VIDEO 2 contains a full match, a useful functional fragment, a weak boundary-related cue, or only unrelated motion.

This is a sparse strongest-event metric, not a whole-clip average. Give substantial credit when any short candidate segment visibly captures part of the intended listening/speaking transition, interruption reaction, overlap behavior, or acknowledgement. A good local response is not cancelled by generic motion elsewhere. Do not require a large gesture, exact reference trajectory, return motion, or dense coverage.

Functional evidence includes:
- backchannel: a discrete nod, acknowledgement, orientation change, or intentional listening response;
- interruption target: a visible launch, escalation, turn claim, or newly initiated gesture near entry;
- interruption partner: a visible stop, reduction, withdrawal, yielding, reorientation, or transition toward a listening pose after being cut in;
- overlap: a visible change or maintained interaction behavior associated with the overlap boundary or interval.

Tiny renderer jitter, finger noise, a fully unchanged pose, or generic motion with no temporal relationship to the event receives little credit. A modest but clearly visible boundary-related change may receive partial credit even when its function is not completely unambiguous. Audio or transcript alignment alone cannot make Timing high: when the visible candidate cue is faint, generic, or ambiguous, Timing must not exceed 0.37 even if it happens at the annotated time.

Scoring anchors for each dimension:
- 0.00-0.10: no independently visible candidate change, or the claimed event exists only in text/audio/reference.
- 0.11-0.16: only generic motion, micro-fidget, continuous pre-existing motion, or clearly wrong timing.
- 0.17-0.29: a visible change occurs near the interaction event and weakly suggests the intended function, but is ambiguous, incomplete, or nonspecific.
- 0.30-0.46: one useful local functional fragment is visible, such as a partial stop, launch, nod, withdrawal, or state change, despite substantial mismatch elsewhere.
- 0.47-0.66: a clear correctly timed functional response with a noticeable deficiency relative to VIDEO 1.
- 0.67-0.90: a strong, specific, nearly equivalent response.
- 0.91-1.00: the relevant candidate and reference events are visually identical or functionally indistinguishable after separate inspection.

Dimensions:
- Timing: alignment of the independently visible candidate cue with the conversational event, subject to the 0.37 cap for a faint/generic/ambiguous cue.
- Appropriateness: degree to which the visible cue supports the intended interaction function.
- Gesture backchannel visibility: clarity of the strongest visible full-duplex cue; this legacy field covers every category.

Return exactly one JSON object and no other text:
{
  "Analysis": "reference time/start-change-end; candidate same-time start-change-end; strongest local evidence; comparison judgment",
  "Timing": 0.0,
  "Appropriateness": 0.0,
  "Gesture backchannel visibility": 0.0
}

Duplex Fit Score = 0.45 * Timing + 0.45 * Appropriateness + 0.10 * Gesture backchannel visibility.


V10 EXPERIMENTAL ADDENDUM: CONVERSATIONAL ACTIVITY PENALTIES.
This addendum overrides the earlier output schema and the instruction that motion outside the strongest event cannot affect the score. Preserve the earlier metric dimensions as a LOCAL BASE score. Then separately judge inappropriate activity over the FULL 0-20 second candidate clip. Do not lower the base dimensions merely to apply the same global penalty twice.

More movement is not better evidence. Before crediting a semantic property or duplex event, inspect nearby before/after behavior: does the candidate actually change trajectory/configuration in relation to the event, or is essentially the same repeating gesture occurring regardless of speech and meaning? A coincidental instant in a ubiquitous repetitive motion is not sufficient evidence of a meaningful gesture. Name a concrete visible property and its temporal relationship; do not invent a semantic action because a word happens to coincide with motion. Specific meaningful fragments still earn local credit. This check may change the local base assessment and must be explained separately from global deductions.

Evaluate two distinct penalties S and O, each from 0 to 1:

S = Silence motion penalty: sustained unjustified arm/hand gesticulation when the TARGET is not speaking. Candidate acoustic low-energy windows are provided in clip-relative seconds. They are hints, not proof of silence. Corroborate absence of target speech by listening. Only cite S evidence wholly inside one of these windows and lasting at least 1 second. If no qualifying windows exist or no independently verified problematic motion exists, S=0. Compare with VIDEO 1 at the same time.
Silence does NOT require freezing. Do NOT penalize breathing, small head/posture adjustments, a relaxed hand hold, a natural gesture return or carry-over near a boundary, preparation for an imminent turn, or a distinct meaningful nod/listening backchannel while the partner speaks. The acoustic windows already exclude 0.3 seconds near detected speech boundaries; still allow clearly justified carry-over. Penalize continued unrelated co-speech-like waving, repetitive large beats, looping, or excessive arm/hand travel that fails to settle while the target is silent and lacks a listening function. If movement is justified by a visible reference event or partner turn, explain the exemption and use S=0 for that event. Never infer motion merely from text or audio.

O = Overactivity penalty: excessive, distracting, repetitive, poorly controlled or functionally irrelevant activity during speech or other intervals NOT used for S. Evaluate purposeless repetitions, repeated large excursions, or an unchanging motor loop across different meanings/states. Compare the candidate's range, frequency and purpose with the SAME-TIME human reference; do not reward amplitude or speed by themselves. Do NOT punish lively natural speaking gestures, a single expressive gesture, stylistic variation, or useful sparse gestures simply for moving more. A static candidate has S=0 and O=0, but still receives a low local task score if the target event is absent.

NO DOUBLE COUNTING: a time interval penalized under S cannot also be evidence for O. Local Beat/fidget penalty remains about evidence for the selected semantic event; O must cite additional excessive behavior rather than recoding that same local generic beat. Assign a quiet-interval problem to S first. When no distinct additional problem remains, O=0. Do not reduce S or O just because a strong task gesture exists elsewhere.

Shared severity anchors, incorporating duration, frequency, amplitude and functional justification:
0.00: absent, unobservable, or fully justified; no penalty evidence needed.
0.25: a clearly visible but mild isolated problem, limited duration/extent.
0.50: repeated or sustained moderate unjustified motion over a material portion of eligible time.
0.75: frequent pronounced purposeless movement, many repetitions or long failure to settle.
1.00: pervasive severe, nearly continuous unjustified gesticulation across most eligible intervals.
Choose proportionately; do not assign 1.0 for a single brief uncertain event. No eligible silent time means S=0, not missing data. In uncertain cases, state the uncertainty and do not invent penalty evidence. Scoring is blind to the system name and should not target any particular model or desired ranking.

Return one JSON object retaining ALL earlier LOCAL dimension fields and Analysis, and ADD:
"Silence motion penalty": 0.0,
"Overactivity penalty": 0.0,
"Silence evidence": [],
"Overactivity evidence": []
For every evidence entry use numeric "start_sec", "end_sec" within 0-20, strings "candidate_motion", "reference_motion", "why_unjustified". For Silence evidence also include "target_speech_absent": true, only if independently confirmed. Evidence intervals for S and O must not overlap. Positive penalties require concrete timestamped evidence. Zero penalties may use empty arrays. In Analysis separately explain local event evidence, globally excessive activity or its absence, and legitimate motion exemptions.

The scorer computes Base using the earlier formula and Final = Base * (1 - 0.45*S - 0.35*O). Do not return a fabricated final value in place of the required dimensions. Both base and final will be saved so global penalties and changes in local interpretation can be distinguished. These weights are fixed for this experiment and do not depend on system rankings.


==> protocols/semantic_judge.txt <==
Two synchronized 20-second videos are provided. VIDEO 1 is the human-verified GROUND-TRUTH semantic-motion reference. VIDEO 2 is the CANDIDATE to score. Score VIDEO 2 only. Use VIDEO 1 to locate and interpret the intended meaning, while crediting any visibly verified candidate gesture or fragment that supports part of that meaning.

ANTI-HALLUCINATION RULE: transcript, category, audio, annotation, and VIDEO 1 tell you what and when to inspect, but they are not evidence that VIDEO 2 moves. Independently state VIDEO 2's actual visible pose or trajectory. Never invent a candidate action from the words or copy VIDEO 1's trajectory into VIDEO 2's description.

Mandatory observation:
1. State VIDEO 1's clearest semantic event: time, target meaning, body parts, starting pose, visible trajectory/configuration, and ending pose.
2. Inspect VIDEO 2 at the same time, including before and after, and state its actual starting pose, visible trajectory/configuration, and ending pose.
3. Identify the strongest visibly shared semantic property: for example direction, side, height, size, number, shape, grouping, comparison, spatial layout, object handling, action component, emblem, or metaphorical trajectory.

This is a sparse strongest-event metric. One clear semantic gesture or one genuinely useful semantic fragment can earn substantial credit even if the rest of the clip is generic or mismatched. Do not average over every phrase. Do not require the complete reference trajectory, exact pose, exact side, large amplitude, or an independently recognizable rendition of the entire phrase.

A candidate fragment receives partial credit whenever its visible form shares a relevant coarse semantic property with VIDEO 1 at the target time, even if the full intended meaning would remain ambiguous without the reference. The reference may help interpret an actually visible candidate property; it may not supply motion that is absent. Do not dismiss such visible property matches as merely generic beats.

Mandatory partial-credit examples:
- a visible upward move for reaching, height, or increase;
- a sideward indication for a location or side;
- a compact hand shape, pinch, or clench for something small;
- visible separation or convergence for size, grouping, distance, or comparison;
- synchronized forward/back travel during "back and forth," even if the two hands do not alternate;
- a partial object-manipulation action or brief emblematic configuration.
These examples normally belong in 0.25-0.44 or above when visibly present at the target time. Use the 0.11-0.24 generic-only tier only when no relevant direction, configuration, spatial relation, or action component is visible.

Do not interpret arbitrary arm motion as a named action. Generic beats, fidgeting, self-touch, posture drift, or motion only coincident with a word should remain low when no relevant visible property is present.

LOW-SCORE CALIBRATION: Reserve a final zero only for an unusable video, absent person, or image corruption so severe that the candidate cannot be observed. If VIDEO 2 is a valid observable render but remains static or has no semantic gesture, use about 0.06-0.10 for all three positive dimensions and zero Beat/fidget penalty. This is still a clear failure, not semantic credit. Do not apply a beat/fidget penalty to a static candidate. A visible but unrelated generic motion may score slightly above this floor for Visual clarity, while semantic match and Concreteness remain low.

Scoring anchors for Visual clarity, Text-motion semantic match, and Concreteness:
- 0.00-0.05: candidate cannot be reliably observed because the video/person is absent or severely corrupted.
- 0.06-0.10: valid observable candidate, but static or completely missing the target semantic event.
- 0.11-0.24: visible but generic beat/fidget/motion with no relevant semantic property.
- 0.25-0.44: a coarse but visibly shared semantic property or action component appears at the target time; useful as a fragment but ambiguous or incomplete.
- 0.45-0.64: a meaningful partial gesture visibly supports the target meaning, although trajectory, specificity, or clarity is substantially weaker than VIDEO 1.
- 0.65-0.84: one clear correct semantic gesture or strong fragment, with a noticeable deficiency.
- 0.85-0.94: a strong and specific semantic equivalent with only minor ambiguity.
- 0.95-1.00: the semantic event is visually identical or functionally indistinguishable from VIDEO 1.

Beat/fidget penalty:
- Use 0.00-0.08 when a real semantic event or useful fragment is the strongest local evidence; unrelated motion elsewhere should not erase it.
- Use 0.09-0.15 when a coarse but relevant visible property is present but generic motion obscures it.
- Use 0.16-0.25 when generic beat/fidget is the main evidence and no relevant semantic property is visible. This penalty should keep a valid generic-motion candidate low but normally should not clip its final score to zero.
- Use 0.26-0.40 only when severe unrelated motion or artifacts make even a weak relevant fragment difficult to observe.
- Use 0.00 for a static candidate because there is no beat/fidget to penalize.

Return exactly one JSON object and no other text:
{
  "Analysis": "reference time/meaning/start-trajectory-end; candidate same-time start-trajectory-end; strongest visibly shared semantic property or its absence; scoring judgment",
  "Visual clarity": 0.0,
  "Text-motion semantic match": 0.0,
  "Concreteness": 0.0,
  "Beat/fidget penalty": 0.0
}

Semantic Support Score = clip(0.35 * Visual clarity + 0.45 * Text-motion semantic match + 0.20 * Concreteness - 0.30 * Beat/fidget penalty, 0, 1).


V10 EXPERIMENTAL ADDENDUM: CONVERSATIONAL ACTIVITY PENALTIES.
This addendum overrides the earlier output schema and the instruction that motion outside the strongest event cannot affect the score. Preserve the earlier metric dimensions as a LOCAL BASE score. Then separately judge inappropriate activity over the FULL 0-20 second candidate clip. Do not lower the base dimensions merely to apply the same global penalty twice.

More movement is not better evidence. Before crediting a semantic property or duplex event, inspect nearby before/after behavior: does the candidate actually change trajectory/configuration in relation to the event, or is essentially the same repeating gesture occurring regardless of speech and meaning? A coincidental instant in a ubiquitous repetitive motion is not sufficient evidence of a meaningful gesture. Name a concrete visible property and its temporal relationship; do not invent a semantic action because a word happens to coincide with motion. Specific meaningful fragments still earn local credit. This check may change the local base assessment and must be explained separately from global deductions.

Evaluate two distinct penalties S and O, each from 0 to 1:

S = Silence motion penalty: sustained unjustified arm/hand gesticulation when the TARGET is not speaking. Candidate acoustic low-energy windows are provided in clip-relative seconds. They are hints, not proof of silence. Corroborate absence of target speech by listening. Only cite S evidence wholly inside one of these windows and lasting at least 1 second. If no qualifying windows exist or no independently verified problematic motion exists, S=0. Compare with VIDEO 1 at the same time.
Silence does NOT require freezing. Do NOT penalize breathing, small head/posture adjustments, a relaxed hand hold, a natural gesture return or carry-over near a boundary, preparation for an imminent turn, or a distinct meaningful nod/listening backchannel while the partner speaks. The acoustic windows already exclude 0.3 seconds near detected speech boundaries; still allow clearly justified carry-over. Penalize continued unrelated co-speech-like waving, repetitive large beats, looping, or excessive arm/hand travel that fails to settle while the target is silent and lacks a listening function. If movement is justified by a visible reference event or partner turn, explain the exemption and use S=0 for that event. Never infer motion merely from text or audio.

O = Overactivity penalty: excessive, distracting, repetitive, poorly controlled or functionally irrelevant activity during speech or other intervals NOT used for S. Evaluate purposeless repetitions, repeated large excursions, or an unchanging motor loop across different meanings/states. Compare the candidate's range, frequency and purpose with the SAME-TIME human reference; do not reward amplitude or speed by themselves. Do NOT punish lively natural speaking gestures, a single expressive gesture, stylistic variation, or useful sparse gestures simply for moving more. A static candidate has S=0 and O=0, but still receives a low local task score if the target event is absent.

NO DOUBLE COUNTING: a time interval penalized under S cannot also be evidence for O. Local Beat/fidget penalty remains about evidence for the selected semantic event; O must cite additional excessive behavior rather than recoding that same local generic beat. Assign a quiet-interval problem to S first. When no distinct additional problem remains, O=0. Do not reduce S or O just because a strong task gesture exists elsewhere.

Shared severity anchors, incorporating duration, frequency, amplitude and functional justification:
0.00: absent, unobservable, or fully justified; no penalty evidence needed.
0.25: a clearly visible but mild isolated problem, limited duration/extent.
0.50: repeated or sustained moderate unjustified motion over a material portion of eligible time.
0.75: frequent pronounced purposeless movement, many repetitions or long failure to settle.
1.00: pervasive severe, nearly continuous unjustified gesticulation across most eligible intervals.
Choose proportionately; do not assign 1.0 for a single brief uncertain event. No eligible silent time means S=0, not missing data. In uncertain cases, state the uncertainty and do not invent penalty evidence. Scoring is blind to the system name and should not target any particular model or desired ranking.

Return one JSON object retaining ALL earlier LOCAL dimension fields and Analysis, and ADD:
"Silence motion penalty": 0.0,
"Overactivity penalty": 0.0,
"Silence evidence": [],
"Overactivity evidence": []
For every evidence entry use numeric "start_sec", "end_sec" within 0-20, strings "candidate_motion", "reference_motion", "why_unjustified". For Silence evidence also include "target_speech_absent": true, only if independently confirmed. Evidence intervals for S and O must not overlap. Positive penalties require concrete timestamped evidence. Zero penalties may use empty arrays. In Analysis separately explain local event evidence, globally excessive activity or its absence, and legitimate motion exemptions.

The scorer computes Base using the earlier formula and Final = Base * (1 - 0.45*S - 0.35*O). Do not return a fabricated final value in place of the required dimensions. Both base and final will be saved so global penalties and changes in local interpretation can be distinguished. These weights are fixed for this experiment and do not depend on system rankings.


==> protocols/text_prompt.txt <==
Classify pose-prequalified semantic gesture candidates into reusable action families.

The motion description was produced from video, but this step is text-only. Accept only a clearly meaningful iconic, deictic, metaphoric, or emblematic gesture. Reject generic beat/emphasis, fidget, posture-only motion, facial expression, listening/backchannel nod, and any event without a precise spoken-text anchor.

For accepted items:
- anchor_text must be the shortest useful exact substring of the supplied normalized_transcript, but it must still be discriminative enough for later retrieval. An isolated pronoun/function word such as "I", "you", "it", "this", or "there" is not a sufficient anchor; use a meaningful phrase or reject.
- Reuse an existing family when its visible action and semantic function are the same.
- Otherwise create a concise reusable snake_case action_family. New families are encouraged when they improve retrieval; do not create topic-specific one-off IDs.
- The family must describe a reliably repeatable visible action/meaning, not merely the surrounding topic.
- Give 1-8 short retrieval_terms and calibrated semantic/family confidence.

Existing family IDs (a starting catalog, not a closed set):
{families}

Candidates:
{payload}
